Predicting Vegetation Stratum Occupancy from Airborne LiDAR Data with Deep Learning

We propose a new deep learning-based method for estimating the occupancy of vegetation strata from airborne 3D LiDAR point clouds. Our model predicts rasterized occupancy maps for three vegetation strata corresponding to lower, medium, and higher cover. Our weakly-supervised training scheme allows our network to only be supervised with vegetation occupancy values aggregated over cylindrical plots containing thousands of points. Such ground truth is easier to produce than pixel-wise or point-wise annotations. Our method outperforms handcrafted and deep learning baselines in terms of precision by up to 30%, while simultaneously providing visual and interpretable predictions. We provide an open-source implementation along with a dataset of 199 agricultural plots to train and evaluate weakly supervised occupancy regression algorithms.

==> images/ECM.csv <==
1.000000000000000056e-01,3.885378785258806200e+00,6.640873574735446372e-01,3.422173237053087371e-03
2.000000000000000111e-01,1.362493648559852444e+00,3.074199050275626677e-01,7.518129698956606266e-03
3.000000000000000444e-01,3.432482306860795696e-01,1.799359856373629607e-01,1.171756040084041654e-02
4.000000000000000222e-01,1.063583568990606742e-01,1.159352671625901859e-01,1.586821042147153540e-02
5.000000000000000000e-01,4.330063838069978660e-02,7.873515310630861685e-02,1.989637852311755550e-02
6.000000000000000888e-01,3.109877919334712304e-02,5.528132219215584064e-02,2.376105130868998161e-02
7.000000000000000666e-01,2.644327332607961795e-02,3.971591354968911219e-02,2.743839917579161958e-02
8.000000000000000444e-01,2.556537793396631078e-02,2.901701760421077775e-02,3.091481957095740946e-02
9.000000000000000222e-01,2.922770921621677467e-02,2.147425410500098178e-02,3.418327489030564131e-02
1.000000000000000000e+00,3.022088380123384710e-02,1.605397912359391582e-02,3.724115262649337760e-02
1.100000000000000089e+00,4.002848282827741605e-02,1.210058899065681419e-02,4.008891952981964713e-02
1.200000000000000178e+00,4.895818646320771600e-02,9.182675783443953327e-03,4.272922792363922223e-02
1.300000000000000044e+00,5.371123626293240055e-02,7.008093139499143968e-03,4.516629726358113717e-02
1.400000000000000133e+00,5.720508257093877280e-02,5.374427357655778455e-03,4.740547227014101084e-02
1.500000000000000000e+00,5.323238423087059412e-02,4.138814700188900124e-03,4.945289922335922156e-02
1.600000000000000089e+00,6.032648840956386649e-02,3.198874671454019977e-03,5.131528411800666267e-02
1.700000000000000178e+00,6.135513351547440541e-02,2.480301806427836694e-03,5.299970918656204261e-02
1.800000000000000044e+00,5.974122481482178892e-02,1.928587516526919380e-03,5.451349205732940878e-02
1.900000000000000133e+00,5.982103348683195931e-02,1.503380397012142253e-03,5.586407669866910730e-02
2.000000000000000000e+00,5.481082241062987942e-02,1.174575043048292980e-03,5.705894847613577486e-02
2.100000000000000089e+00,5.975896007526839554e-02,9.195579623093599018e-04,5.810556777437413112e-02
2.200000000000000178e+00,6.022894447710683274e-02,7.212426433284549378e-04,5.901131809371933795e-02
2.300000000000000266e+00,5.864163866712418516e-02,5.666516156648353491e-04,5.978346555441228088e-02
2.400000000000000355e+00,5.867710918801765513e-02,4.458830351434948849e-04,6.042912747339779928e-02
2.500000000000000000e+00,5.421669118566442569e-02,3.513509434228263536e-04,6.095524821195391629e-02
2.600000000000000089e+00,5.946632827789729431e-02,2.772224354323439186e-04,6.136858088715261422e-02
2.700000000000000178e+00,6.163889768262214436e-02,2.189978677030861038e-04,6.167567383663115355e-02
2.800000000000000266e+00,5.826033056751941247e-02,1.731958645948996191e-04,6.188286095177227691e-02
2.900000000000000355e+00,6.093835489497616970e-02,1.371156874639797765e-04,6.199625516816049259e-02
3.000000000000000000e+00,5.356048654913528329e-02,1.086571013984349908e-04,6.202174453748583727e-02
3.100000000000000089e+00,5.759525830076690778e-02,8.618323485705800719e-05,6.196499041148211678e-02
3.200000000000000178e+00,5.909388780851589085e-02,6.841576211275911896e-05,6.183142735295019815e-02
3.300000000000000266e+00,5.724055309183224277e-02,5.435450616719613077e-05,6.162626445652312490e-02
3.400000000000000355e+00,6.039742945135079949e-02,4.321557391830967154e-05,6.135448781636256704e-02
3.500000000000000000e+00,5.497043975465060184e-02,3.438361190888333780e-05,6.102086392227236422e-02
3.600000000000000089e+00,6.064572309760506846e-02,2.737486071792529028e-05,6.062994380193519051e-02
3.700000000000000178e+00,6.095609015542290121e-02,2.180849522601883538e-05,6.018606775676629828e-02
3.800000000000000266e+00,5.951953405923748885e-02,1.738434216836765996e-05,5.969337056351424475e-02
3.900000000000000355e+00,5.946632827789729431e-02,1.386551980421686659e-05,5.915578703421260631e-02
4.000000000000000000e+00,5.435857326923829863e-02,1.106488637984695456e-05,5.857705784418072714e-02
4.100000000000000533e+00,6.074326703006183159e-02,8.834442891219990881e-06,5.796073555210151662e-02
4.200000000000000178e+00,5.932444619432368504e-02,7.057032387177926264e-06,5.731019074826405185e-02
4.299999999999999822e+00,5.889879994360208010e-02,5.639828127173428143e-06,5.662861827723904978e-02
4.400000000000000355e+00,6.168323583373870600e-02,4.509217763756521672e-06,5.591904348987891682e-02
4.500000000000000000e+00,5.551136519827597898e-02,3.606778891067319752e-06,5.518432848685547731e-02
4.600000000000000533e+00,5.982990111705505792e-02,2.886109176638998296e-06,5.442717832217958129e-02
4.700000000000000178e+00,6.130192773413447455e-02,2.310326682334944088e-06,5.365014714046323352e-02
4.800000000000000711e+00,6.040629708157389116e-02,1.850096512651256240e-06,5.285564422622381076e-02
4.900000000000000355e+00,6.309318903925455191e-02,1.482071358365695078e-06,5.204593994741607554e-02
5.000000000000000000e+00,5.594587907922094622e-02,1.187657925662545173e-06,5.122317157870311111e-02
5.100000000000000533e+00,6.334148268550826577e-02,9.520402546900990920e-07,5.038934899282968005e-02
5.200000000000000178e+00,6.119551617145407851e-02,7.634057615219389560e-07,4.954636021090574882e-02
5.300000000000000711e+00,5.977669533571485644e-02,6.123314238936792682e-07,4.869597680450400701e-02
5.400000000000000355e+00,5.985650400772568602e-02,4.912965976622707118e-07,4.783985914427278663e-02
5.500000000000000000e+00,5.353388365846518254e-02,3.942960562383653586e-07,4.697956149130396580e-02
5.600000000000000533e+00,5.761299356121338255e-02,3.165324212961472660e-07,4.611653692881326205e-02
5.700000000000000178e+00,5.614096694413501371e-02,2.541715347360781542e-07,4.525214213281464337e-02
5.800000000000000711e+00,5.307276688684964272e-02,2.041477692432991416e-07,4.438764198142895051e-02
5.900000000000000355e+00,5.343633972600814880e-02,1.640089902187723445e-07,4.352421400328231049e-02
6.000000000000000000e+00,4.728220435099161206e-02,1.317930231057667790e-07,4.266295266613875231e-02
6.100000000000000533e+00,5.090019748212480655e-02,1.059291703519190977e-07,4.180487350749342856e-02
6.200000000000000178e+00,5.019078706425591369e-02,8.515965774510030366e-08,4.095091710933996404e-02
6.300000000000000711e+00,4.696296966294999375e-02,6.847694606022917867e-08,4.010195291973053799e-02
6.400000000000000355e+00,4.792067372707401601e-02,5.507367999772003671e-08,3.925878292408181702e-02
6.500000000000000000e+00,4.188181754496125148e-02,4.430270872243401289e-08,3.842214516945231112e-02
6.600000000000000533e+00,4.385929908477165240e-02,3.564513743439379931e-08,3.759271714523491209e-02
6.700000000000000178e+00,4.213897882143888274e-02,2.868478605477008645e-08,3.677111902388106868e-02
6.800000000000000711e+00,4.148277418490937951e-02,2.308776193469379442e-08,3.595791676540347620e-02
6.900000000000000355e+00,4.051620249056276518e-02,1.858611634909505283e-08,3.515362508950140713e-02
7.000000000000000000e+00,3.714650300568339558e-02,1.496476352307302302e-08,3.435871031921805541e-02
7.100000000000000533e+00,3.933680767085464408e-02,1.205100719696547683e-08,3.357359310007865943e-02
7.200000000000000178e+00,3.709329722434319410e-02,9.706152081801023853e-09,3.279865099867571021e-02
7.300000000000000711e+00,3.732385561015039849e-02,7.818782966156084618e-09,3.203422098466393586e-02
7.400000000000000355e+00,3.601144633709245368e-02,6.299378236208194800e-09,3.128060180010926866e-02
7.500000000000000000e+00,3.126726416759122856e-02,5.075991545606713943e-09,3.053805622010126106e-02
7.600000000000000533e+00,3.449508156889642685e-02,4.090788798038868634e-09,2.980681320849390414e-02
7.700000000000000178e+00,3.178158672054650496e-02,3.297270244046607223e-09,2.908706997258241056e-02
7.800000000000000711e+00,3.225157112238465074e-02,2.658041538397457390e-09,2.837899392045977603e-02
7.900000000000000355e+00,3.109877919334725835e-02,2.143024799126864323e-09,2.768272452472493247e-02
8.000000000000000000e+00,2.710834559283221284e-02,1.728022441586868154e-09,2.699837509613632960e-02
8.099999999999999645e+00,2.848282827745406143e-02,1.393563934723997485e-09,2.632603447072310796e-02
8.200000000000001066e+00,2.852716642857038715e-02,1.123979521798998317e-09,2.566576861377925511e-02
8.300000000000000711e+00,2.771134444802115376e-02,9.066560646021145415e-10,2.501762214407774951e-02
8.400000000000000355e+00,2.775568259913798949e-02,7.314390675643420802e-10,2.438161978154997078e-02
8.500000000000000000e+00,2.429730681202494844e-02,5.901520616067780214e-10,2.375776772158382302e-02
8.599999999999999645e+00,2.635459702384603670e-02,4.762102326810527799e-10,2.314605493900000546e-02
8.700000000000001066e+00,2.480276173475641499e-02,3.843097506043009969e-10,2.254645442467188496e-02
8.800000000000000711e+00,2.460767386984278465e-02,3.101779167070023533e-10,2.195892435766152659e-02
8.900000000000000355e+00,2.407561605644078020e-02,2.503721851483668354e-10,2.138340921564952854e-02
9.000000000000000000e+00,2.068818131111467215e-02,2.021184673186019474e-10,2.081984082634506794e-02
9.099999999999999645e+00,2.324205881544430183e-02,1.631810173345802223e-10,2.026813936246987455e-02
9.200000000000001066e+00,2.190304665171553117e-02,1.317577118740889872e-10,1.972821428281976153e-02
9.300000000000000711e+00,2.078572524357170589e-02,1.063957536086476500e-10,1.919996522181838250e-02
9.400000000000000355e+00,2.114043045250637784e-02,8.592380362293467858e-11,1.868328282989007577e-02
9.500000000000000000e+00,1.868409688063378538e-02,6.939733196587236187e-11,1.817804956689353379e-02
9.600000000000001421e+00,1.903880208956811385e-02,5.605460492571570943e-11,1.768414045077359997e-02
9.700000000000001066e+00,1.961519805408729403e-02,4.528123325698977025e-11,1.720142376350708435e-02
9.800000000000000711e+00,1.785053963963730700e-02,3.658161185528124077e-11,1.672976171633812695e-02
9.900000000000000355e+00,1.926936047537598784e-02,2.955590787526398998e-11,1.626901107622142489e-02
1.000000000000000000e+01,1.625436619943128672e-02,2.388151673534071886e-11,1.581902375531531180e-02

